UV-photoprocessing of acetic acid (CH3COOH)-bearing interstellar ice analogs

Acetic acid (CH3COOH) was detected in the gas toward interstellar clouds, hot cores, protostars and comets. Its formation in ice mantles was proposed and acetic acid awaits detection in the infrared spectra of the ice as most other COMs except methanol. The thermal annealing and UV-irradiation of acetic acid in the ice was simulated experimentally in this work under astrophysically relevant conditions. The experiments were performed under ultra-high vacuum conditions. An ice layer was formed by vapor deposition onto a cold substrate, and was warmed up or exposed to UV photons. The ice was monitored by infrared spectroscopy while the molecules desorbing to the gas phase were measured using a quadrupole mass spectrometer. The transformation of the CH3COOH monomers to cyclic dimers occurs at 120 K and the crystal form composed of chain polymers was observed above 160 K during warm-up of the ice. Ice sublimation proceeds at 189 K in our experiments. Upon UV-irradiation simpler species and radicals are formed, which lead to a residue made of complex molecules after warm-up to room temperature. The possible formation of oxalic acid needs to be confirmed. The photodestruction of acetic acid molecules is reduced when mixed with water in the ice. This work may serve to search for the acetic acid photoproducts in lines of sight where this species is detected. A comparison of the reported laboratory infrared spectra with current JWST observations allows to detect or set upper imits on the CH3COOH abundances in interstellar and circumstellar ice mantles.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
